Half-closed discontinuous Galerkin discretisations

We introduce the concept of half-closed nodes for nodal discontinuous Galerkin (DG) discretisations. Unlike more commonly used closed nodes in DG, where on every element nodes are placed on all of its boundaries, half-closed nodes only require nodes to be placed on a subset of the element's boundaries. The effect of using different nodes on DG operator sparsity is studied and we find in particular for there to be no difference in the sparsity pattern of the Laplace operator whether closed or half-closed nodes are used. On quadrilateral/hexahedral elements we use the Gauss-Radau points as the half-closed nodes of choice, which we demonstrate is able to speed up DG operator assembly in addition to leverage previously known superconvergence results. We also discuss in this work some linear solver techniques commonly used for Finite Element or discontinuous Galerkin methods such as static condensation and block-based methods, and how they can be applied to half-closed DG discretisations.

==> condense_dof.txt <==
p	Tet	Tri	Hex	Quad
1	0.9583	0.8333	0.875	0.75
2	0.8667	0.6667	0.7037	0.5556
3	0.775	0.55	0.5781	0.4375
4	0.6952	0.4667	0.488	0.36
5	0.628	0.4048	0.4213	0.3056
6	0.5714	0.3571	0.3703	0.2653
7	0.5236	0.3194	0.3301	0.2344

==> condense_nnz.txt <==
p	Tet	Tri	Hex	Quad
1	0.951	0.7903	0.8892	0.7321
2	0.8506	0.596	0.7007	0.4976
3	0.7471	0.4597	0.5483	0.3548
4	0.6544	0.3642	0.436	0.2647
5	0.5748	0.2953	0.3533	0.2047
6	0.5075	0.2442	0.2914	0.163
7	0.4505	0.2053	0.2442	0.1328

==> conv1d_minus.txt <==
n	p1dg	p2dg	p3dg	p1hc	p2hc	p3hc	p1se	p2se	p3se
8	0.361774159143431	0.0837991771484202	0.00838495854904531	0.32302240393077	0.0689386334424944	0.00951902008182415	0.586260074892324	0.177430510989212	0.0345108312360194
16	0.150846234744859	0.0103615806679589	0.000912013556161995	0.122644253917325	0.00629378172856354	0.000196924374031626	0.403899638494657	0.0427109203381833	0.00206267774892854
32	0.0375028670592161	0.00133349122164739	0.0000807863308881496	0.0263343699725324	0.000292962187099621	0.00000281653866629483	0.263109010623597	0.00405556046423972	0.000177612867489074
64	0.00703932932976414	0.000175910621436848	0.00000534631199888835	0.00387455201672249	0.0000115458981956307	0.0000000862318330074885	0.103472679028175	0.000334612296752246	0.0000124219981756379

==> conv1d_plus.txt <==
n	p1dg	p2dg	p3dg	p1hc	p2hc	p3hc	p1se	p2se	p3se
8	0.361774159143431	0.0837991771484202	0.00838495854904531	0.268604605771051	0.082734082853733	0.00895426834440538	0.586260074892324	0.177430510989212	0.0345108312360177
16	0.150846234744859	0.0103615806679589	0.000912013556161995	0.135479180865166	0.0104841918782597	0.000960237705286082	0.403899638494657	0.0427109203381835	0.00206267774893154
32	0.0375028670592161	0.00133349122164739	0.0000807863308881496	0.0340976219756359	0.00133190649675152	0.0000805926620411901	0.263109010623597	0.00405556046424016	0.00017761286749729
64	0.00703932932976414	0.000175910621436848	0.00000534631199888835	0.00602456978706234	0.00017741048875064	0.00000534130403073707	0.103472679028174	0.00033461229675269	0.0000124219981901819

==> elimSmooth.txt <==
N	jacobiFull	jacobiElim	gsFull	gsElim
1	-1.09052268704895	-0.872462062953808	-0.0743198735503023	-0.0737950610405131
2	-1.08988849401382	-0.871377803107483	-0.0482264023655922	-0.0712399414015305
3	-1.07602400689894	-0.85900064077813	-0.0156555547305529	-0.0712399414015305
4	-1.04019566202414	-0.823548842067862	-0.0100823547200284	-0.0693318969701274
5	-1.03464870739696	-0.752442550908765	-0.0100197606304881	-0.0693318969701274
6	-1.02221323955661	-0.709885657773406	-0.00982317680980796	-0.0678140000983643
7	-1.0139255717207	-0.704967965963602	-0.00982317680980796	-0.066041333508052
8	-1.00607416686216	-0.704021949079991	-0.00939315766758676	-0.0653953475786949
9	-1.00278971734263	-0.688269396412727	-0.00674546034371682	-0.0653953475786949
10	-0.998588789208894	-0.68473191502282	-0.00674546034371682	-0.0615689955227307
11	-0.995093951147972	-0.682886180568014	-0.00617449319987452	-0.0615689955227307
12	-0.987906677212713	-0.671237526209279	-0.00533349383924836	-0.0598459251557233
13	-0.980507748670658	-0.668561171543783	-0.00533349383924836	-0.0598459251557233
14	-0.975958849310676	-0.654286382907498	-0.00272285276373568	-0.0593625993454121
15	-0.971916822035128	-0.654188820820344	-0.00272285276373568	-0.0587855583039509
16	-0.967856941101085	-0.638108588299426	-0.000858383461610298	-0.0574341195546691
17	-0.964340311967782	-0.636374151329234	-0.000858383461610298	-0.0574341195546691
18	-0.960626695686861	-0.633068517645716	-0.000517074773576486	-0.0558564506444808
19	-0.956070273004891	-0.624894611324073	-0.000339875420439374	-0.0535663155137179
20	-0.95222721342231	-0.620278055301726	-0.000108929482748199	-0.0535663155137179
21	-0.948628604950979	-0.618949471133277	-4.85621392908937E-05	-0.0518702542239732
22	-0.945769727510612	-0.618151824966181	-7.12408172400196E-08	-0.0518702542239732
23	-0.940621986166532	-0.606256178541007	-7.12408172400196E-08	-0.0512193486178518
24	-0.936653466766611	-0.605166522583264	-2.50440283836904E-08	-0.04916853057867
25	-0.935922607449362	-0.602093582205798	-1.04983305221896E-08	-0.04916853057867
26	-0.934049125631537	-0.598834480577901	-6.10083107878466E-09	-0.0476456177793398
27	-0.932257860683215	-0.591033856734667	-6.10083107878466E-09	-0.0467615692309476
28	-0.930187728893783	-0.58380131409078	-2.91345487594416E-09	-0.0467615692309476
29	-0.927665407033338	-0.574635747818262	-1.90889910314417E-09	-0.0443806619076701
30	-0.924328747756234	-0.570811947519839	-1.20624065868724E-09	-0.0443806619076701
31	-0.921885749292057	-0.56687914026195	-5.5874497817633E-10	-0.0439673342038449
32	-0.91956808450083	-0.56675470062348	-5.5874497817633E-10	-0.0439673342038449
33	-0.918596636389088	-0.560173912708777	-4.40215082455525E-10	-0.0432123247126324
34	-0.911850922264535	-0.557894682439115	-4.40215082455525E-10	-0.0432123247126324
35	-0.909111878197162	-0.554151159219988	-2.06468318752128E-10	-0.0423565900343199
36	-0.908452379167446	-0.553111281096281	-2.06468318752128E-10	-0.0423565900343199
37	-0.90418371741804	-0.551088868631133	-1.95624720441322E-10	-0.0390078514014404
38	-0.900652011416434	-0.550363644609787	-1.95624720441322E-10	-0.0387745424435445
39	-0.89700340043551	-0.547123347200635	-1.92550037424473E-10	-0.0387745424435445
40	-0.894136188074756	-0.541408694632015	-1.92550037424473E-10	-0.0379327321131383
41	-0.890790229932869	-0.539513678111386	-8.08564166288696E-11	-0.0379327321131383
42	-0.887281534142251	-0.536426753159208	-6.57390181389473E-11	-0.0356589581314144
43	-0.88528061104224	-0.53506719678239	-6.57390181389473E-11	-0.0356589581314144
44	-0.881524301276751	-0.530606794011486	-6.57136560431649E-11	-0.0315537742145518
45	-0.87861250967206	-0.529649276670908	-6.57136560431649E-11	-0.0315537742145518
46	-0.877581468691547	-0.528891066567085	-2.14708333786416E-11	-0.0289305569401218
47	-0.876251548077025	-0.528201314332621	-1.46208563855961E-11	-0.0289305569401218
48	-0.872176150347941	-0.525482043397969	-1.46208563855961E-11	-0.0278829789049874
49	-0.868327580493631	-0.52241649945074	-1.30569870374576E-11	-0.0262456284078282
50	-0.867243398331277	-0.516054675289591	-1.30569870374576E-11	-0.0262456284078282
51	-0.866295246200116	-0.514291308982883	-1.29706232269472E-11	-0.0228598263966885
52	-0.862229658345793	-0.512088101671492	-1.29706232269472E-11	-0.0228598263966885
53	-0.860331083202501	-0.51126625898628	-6.29487152567437E-12	-0.0223468388461727
54	-0.859948501200142	-0.509558286520758	-2.13646038441618E-12	-0.0223468388461727
55	-0.855206646483726	-0.50292663678893	-2.13646038441618E-12	-0.0201824684500033
56	-0.853667601329816	-0.496879975973099	-1.07555787888237E-12	-0.0201824684500033
57	-0.852679297283829	-0.495253205659218	-9.85427618475378E-13	-0.019329992599449
58	-0.846876483714317	-0.494438975074009	-9.85427618475378E-13	-0.019329992599449
59	-0.845454830261358	-0.485463159024593	-9.44854098615132E-13	-0.0189079691601622
60	-0.843611043642561	-0.485184717570588	-8.91725115709763E-13	-0.0189079691601622
61	-0.842312128233385	-0.482086597881969	-8.91725115709763E-13	-0.0184021937932503
62	-0.837622073405108	-0.479569361401521	-5.36351707794595E-13	-0.0169098407486487
63	-0.836109785035925	-0.478727118355828	-5.36351707794595E-13	-0.0169098407486487
64	-0.831417065505473	-0.471421503548857	-4.58754996689888E-13	-0.0153940495655753
65	-0.826972204527415	-0.465964176413339	-4.58754996689888E-13	-0.0153940495655753
66	-0.825769351057277	-0.465346367854995	-3.5708059393554E-13	-0.0147850788897691
67	-0.823654952393858	-0.458630136261293	-3.5708059393554E-13	-0.0147850788897691
68	-0.821862286854775	-0.456980007266562	-3.37458552235091E-13	-0.0137007655305878
69	-0.820451842476434	-0.454073136028865	-3.37458552235091E-13	-0.0137007655305878
70	-0.818808832324477	-0.452951037274276	-2.8193583859045E-13	-0.012901600797172
71	-0.814441348397091	-0.451326114671575	-2.8193583859045E-13	-0.012901600797172
72	-0.812858525597743	-0.446875908598843	-2.42787370209097E-13	-0.0125356775241589
73	-0.810471852710565	-0.445516639897819	-2.42787370209097E-13	-0.0125356775241589
74	-0.80866417934236	-0.441643562173006	-2.33263121405658E-13	-0.0105341975556529
75	-0.806426135573092	-0.438121601184659	-2.33263121405658E-13	-0.0105341975556529
76	-0.803000530724904	-0.43552364076506	-2.08743183726894E-13	-0.00998112570484173
77	-0.795027728559938	-0.431777765971959	-2.08743183726894E-13	-0.00998112570484173
78	-0.792507106775642	-0.42023769832815	-1.85932064931587E-13	-0.00860021125767674
79	-0.791863160976327	-0.415326803029404	-1.85932064931587E-13	-0.00793530891490704
80	-0.786402813641013	-0.412144865187184	-1.73839954109405E-13	-0.00793530891490704
81	-0.786354365989029	-0.410574879672796	-1.73839954109405E-13	-0.00595259209138591
82	-0.783506720679258	-0.408644556310272	-1.66195924690776E-13	-0.00595259209138591
83	-0.780807347948078	-0.403501259451369	-1.66195924690776E-13	-0.00565998103626439
84	-0.77924342192388	-0.400548546278311	-1.50402744079645E-13	-0.00565998103626439
85	-0.776667780234972	-0.396844116682769	-1.50402744079645E-13	-0.00556305791784614
86	-0.771497379013014	-0.394923896021751	-1.29939577055699E-13	-0.00441570551312328
87	-0.771128359544029	-0.394325190076352	-1.29939577055699E-13	-0.00441570551312328
88	-0.770034261517284	-0.389447796105469	-1.28499339133054E-13	-0.00377889207912956
89	-0.767647923500706	-0.387122469965071	-1.28499339133054E-13	-0.00377889207912956
90	-0.766112573767897	-0.386286203260789	-1.12867876839108E-13	-0.00308209261426954
91	-0.763190412229643	-0.384718679596278	-1.12867876839108E-13	-0.00308209261426954
92	-0.759625341422473	-0.382024560160216	-1.04292690609694E-13	-0.00231746279225032
93	-0.758932979503152	-0.379404950948213	-1.04292690609694E-13	-0.00231746279225032
94	-0.755774755003076	-0.378651904902371	-1.00357272567968E-13	-0.00134711386918428
95	-0.752528507991775	-0.377424184854088	-1.00357272567968E-13	-0.00134711386918428
96	-0.751740296581843	-0.376593028309877	-9.66802334978029E-14	-0.00115682545627059
97	-0.750517276330784	-0.372014238213695	-9.66802334978029E-14	-0.00115682545627059
98	-0.749130996944739	-0.370275862948146	-8.97430869280601E-14	-0.000684070675146715
99	-0.745351956374862	-0.366438294420303	-8.97430869280601E-14	-0.000684070675146715
100	-0.745180512180357	-0.364973518599168	-7.51565786511382E-14	-0.00054013542600355
101	-0.741928048156213	-0.362648485450021	-6.46776001153678E-14	-0.00054013542600355
102	-0.740993800482767	-0.361207807095781	-6.46776001153678E-14	-0.000292447720314069
103	-0.738087335359104	-0.360293688743693	-6.13775732860242E-14	-0.000292447720314069
104	-0.734690804109935	-0.357125483633348	-6.13775732860242E-14	-0.000140481120981023
105	-0.734156393145364	-0.352703844071048	-6.06099420556756E-14	-0.000104027713955658
106	-0.730667060254754	-0.350716509632181	-6.06099420556756E-14	-0.000104027713955658
107	-0.728945405835946	-0.349387045778496	-5.60409623282239E-14	-4.71934588699232E-05
108	-0.727700119319504	-0.346483452189497	-5.60409623282239E-14	-4.71934588699232E-05
109	-0.72628463504496	-0.344592115511302	-4.10381392708383E-14	-3.92405954881591E-05
110	-0.724392240150965	-0.342518435418214	-4.10381392708383E-14	-3.92405954881591E-05
111	-0.723415789785421	-0.342074012331967	-3.71519859366366E-14	-6.92264027362944E-06
112	-0.721724880824012	-0.34013024110282	-3.71519859366366E-14	-6.92264027362944E-06
113	-0.718987705268917	-0.337345116791261	-3.50775419710704E-14	-1.78511367426837E-06
114	-0.718426186466249	-0.334431036885122	-3.50775419710704E-14	-1.78511367426837E-06
115	-0.717365197192869	-0.334132549725198	-3.3282328843868E-14	-1.85299518061618E-07
116	-0.715395829795494	-0.333427850136274	-3.3282328843868E-14	-1.37056225187353E-07
117	-0.71355216931873	-0.328578980741456	-2.52263981438999E-14	-1.84263107954873E-08
118	-0.712532141445909	-0.327041741150963	-2.52263981438999E-14	-8.31628447913853E-09
119	-0.71214823929804	-0.320388745212459	-2.24273771861786E-14	-8.31628447913853E-09
120	-0.710454600242361	-0.319476581364313	-2.24273771861786E-14	-3.6565605291278E-09
121	-0.708692485883736	-0.316020462446311	-2.12520919406596E-14	-1.33349370738423E-09
122	-0.705394178081784	-0.314265496481515	-1.58051263690862E-14	-1.33349370738423E-09
123	-0.703155739329832	-0.310919078465938	-1.58051263690862E-14	-1.08749928280066E-09
124	-0.701214961458668	-0.309896668810585	-1.37249743515563E-14	-1.08749928280066E-09
125	-0.698859729698648	-0.308220053071987	-1.37249743515563E-14	-4.2790828765272E-10
126	-0.693830951590822	-0.302120550174854	-1.1588336034685E-14	-3.91049425436511E-11
127	-0.693549453966292	-0.300226295937076	-1.12758876630977E-14	-2.44145977542294E-11
128	-0.691648658272259	-0.296746352245229	-1.12758876630977E-14	-3.33048207910958E-12
129	-0.688347244758425	-0.292914749329277	-9.86210158791213E-15	-3.33048207910958E-12
130	-0.685142156793136	-0.292623676206585	-9.86210158791213E-15	-1.08413451225115E-12
131	-0.68485142415657	-0.286112706328865	-7.09267648405396E-15	-1.08413451225115E-12
132	-0.681820492506545	-0.285226143071085	-7.09267648405396E-15	-5.9606231341447E-13
133	-0.679720740172871	-0.277071254433461	-5.71068169171054E-15	-3.49111632714124E-13
134	-0.678134494074452	-0.26502444839163	-5.71068169171054E-15	-1.72655727997476E-13
135	-0.677335634958635	-0.261050103621612	-3.66365053449464E-15	-1.72655727997476E-13
136	-0.676972962553425	-0.260130407576135	-3.66365053449464E-15	-1.5326621790036E-13
137	-0.672299524735389	-0.255593077555313	-2.4519721567089E-15	-1.5326621790036E-13
138	-0.66949431086229	-0.252551611935304	-2.4519721567089E-15	-1.33818814313804E-13
139	-0.668901599557346	-0.251163565854515	-1.86848594640189E-15	-1.11728938372132E-13
140	-0.667378875481621	-0.248141940172166	-8.67344494075093E-16	-1.11728938372132E-13
141	-0.666052079944048	-0.235046930973957	-8.67344494075093E-16	-8.13113533674929E-14
142	-0.66459912028644	-0.229326510958615	-6.96342394526417E-16	-8.13113533674929E-14
143	-0.663125743322957	-0.225946175173803	-6.96342394526417E-16	-7.56110468640694E-14
144	-0.662838009266617	-0.220135797182434	-6.65579516245526E-16	-7.56110468640694E-14
145	-0.661375292365863	-0.211050157984301	-6.11320685079103E-16	-5.0008342039621E-14
146	-0.658953016668026	-0.209095601213116	-5.91418976265832E-16	-3.97987573329221E-14
147	-0.65678161397769	-0.204964714102385	-5.27886878740388E-16	-3.18475828180803E-14
148	-0.651699595192805	-0.199545275575527	-4.928019818897E-16	-3.18475828180803E-14
149	-0.650465464895704	-0.195360449644628	-4.928019818897E-16	-3.14107759090147E-14
150	-0.647682677185775	-0.183177302259077	-4.60894616325657E-16	-2.55351284703514E-14
151	-0.644347269626514	-0.17942185180137	-4.60894616325657E-16	-2.37714286587296E-14
152	-0.640404031734668	-0.173228769268394	-4.49197903154775E-16	-2.37714286587296E-14
153	-0.639319444122364	-0.170194738625517	-4.35976481300341E-16	-9.97576255173016E-15
154	-0.637923850838438	-0.16384753129484	-4.35976481300341E-16	-9.97576255173016E-15
155	-0.636733715223157	-0.158636311058635	-4.27788301223574E-16	-5.24972100932351E-15
156	-0.630918652036099	-0.156251003182996	-4.27788301223574E-16	-5.24972100932351E-15
157	-0.63078993948794	-0.150205102584138	-4.18835682591101E-16	-4.25525384631299E-15
158	-0.626367158009144	-0.144212789469352	-3.34550486660609E-16	-4.25525384631299E-15
159	-0.623207624635701	-0.143663081316379	-3.34550486660609E-16	-3.74433822093044E-15
160	-0.622491928412888	-0.141069757963994	-3.21408798173767E-16	-3.13085438874043E-15
161	-0.620609538122122	-0.135389874282319	-3.21408798173767E-16	-3.13085438874043E-15
162	-0.620312744204903	-0.131598867138865	-3.18921194175836E-16	-5.73360975444043E-16
163	-0.617861303058346	-0.128887225364133	-3.18921194175836E-16	-5.73360975444043E-16
164	-0.615229073398046	-0.12782915432202	-3.03770086195326E-16	-2.32100398771372E-16
165	-0.614389074474236	-0.122438797264279	-2.90950466635465E-16	-2.32100398771372E-16
166	-0.611514046504533	-0.118925911846053	-2.90950466635465E-16	-4.40986642716343E-17
167	-0.608770991452173	-0.116922783178485	-2.57358875841196E-16	0.0
168	-0.607747640106706	-0.114201042305688	-2.57358875841196E-16	0.0
169	-0.603237784721602	-0.111223563413162	-2.47926725370749E-16	0.0
170	-0.599848926401346	-0.108308940883597	-2.32625384808075E-16	0.0
171	-0.599599542658435	-0.107473038754913	-2.32625384808075E-16	0.0
172	-0.596515176548031	-0.0991389261796187	-2.13225252730211E-16	0.0
173	-0.592647510164498	-0.0952167446855227	-2.13225252730211E-16	0.0
174	-0.589975626528521	-0.0921178186081189	-2.02792063876632E-16	0.0
175	-0.587477648676729	-0.0893482526546994	-1.98608178862876E-16	0.0
176	-0.586547324490278	-0.0842229319096005	-1.98608178862876E-16	0.0
177	-0.586228949656942	-0.0814386038525251	-1.80037230310577E-16	0.0
178	-0.580238122592668	-0.0798889061460619	-1.61002197622459E-16	0.0
179	-0.576367038028791	-0.0785663977579	-1.61002197622459E-16	0.0
180	-0.571843537944186	-0.072735723621321	-1.57990105685658E-16	0.0
181	-0.57103667484945	-0.0725597350688708	-1.57990105685658E-16	0.0
182	-0.569530447473679	-0.0688852068500364	-1.39564661163795E-16	0.0
183	-0.568323580334853	-0.0667460196023017	-1.39564661163795E-16	0.0
184	-0.565473585605896	-0.0654282578099796	-1.081303287685E-16	0.0
185	-0.564038779957616	-0.0642092410204415	-1.05008902186392E-16	0.0
186	-0.563536221175127	-0.0598425940859869	-1.05008902186392E-16	0.0
187	-0.560427066811387	-0.0580519463906195	-9.5245672989929E-17	0.0
188	-0.558300760992726	-0.052896069976568	-9.5245672989929E-17	0.0
189	-0.556570758887106	-0.0494289862663234	-5.86875828162331E-17	0.0
190	-0.554574876654343	-0.0482720170724505	-5.86875828162331E-17	0.0
191	-0.554388484475741	-0.0450116541193322	-5.2842541461441E-17	0.0
192	-0.552185772118261	-0.0401873041360139	-5.2842541461441E-17	0.0
193	-0.548909455280437	-0.0364740231261938	-5.08194038800691E-17	0.0
194	-0.547473813990264	-0.0355776201128127	-5.08194038800691E-17	0.0
195	-0.546200474295697	-0.0337303736074781	-4.87442035080065E-17	0.0
196	-0.545095488835422	-0.0315466666928912	-4.87442035080065E-17	0.0
197	-0.544346161577084	-0.0292452117825997	-3.04881050719959E-17	0.0
198	-0.544025836314281	-0.0246339639999769	-3.04881050719959E-17	0.0
199	-0.542332521356684	-0.0235864968918517	-2.68084014787496E-17	0.0
200	-0.540493487760344	-0.0224601427619914	-2.08264843674122E-17	0.0
201	-0.539280057414936	-0.0180901468527968	-2.08264843674122E-17	0.0
202	-0.537601011886873	-0.0177430454592086	-2.00802554317637E-17	0.0
203	-0.534416417522008	-0.0152578535724414	7.23287381123053E-18	0.0
204	-0.531211514878974	-0.0133824230693089	1.1452360918347E-17	0.0
205	-0.528647034347781	-0.0102333946998092	1.1452360918347E-17	0.0
206	-0.528039809764591	-0.00986571263154253	3.13409511441868E-17	0.0
207	-0.524349963065385	-0.00912686542575577	3.13409511441868E-17	0.0
208	-0.516903723626822	-0.00771105063596146	3.77902137666796E-17	0.0
209	-0.515826349678684	-0.00734517209426213	4.52976000345062E-17	0.0
210	-0.513255927204934	-0.00634625286809176	4.52976000345062E-17	0.0
211	-0.510210599762397	-0.00597258980842576	6.07271613733749E-17	0.0
212	-0.505673876336594	-0.00448252541878994	6.66812089002672E-17	0.0
213	-0.50530287105141	-0.00423962847433509	6.66812089002672E-17	0.0
214	-0.504592340936781	-0.00327989359763531	6.73567742436032E-17	0.0
215	-0.500667490580919	-0.00215270318224477	6.73567742436032E-17	0.0
216	-0.499635604441972	-0.00181988293914688	7.3171060302385E-17	0.0
217	-0.495143733565816	-0.00142357225375534	7.3171060302385E-17	0.0
218	-0.493512016929436	-0.000778560502735266	7.95566077825287E-17	0.0
219	-0.491386358839862	-0.000146243035864868	7.95566077825287E-17	0.0
220	-0.483015843974302	0.0	9.59059763388101E-17	0.0
221	-0.481461313605657	0.0	9.59059763388101E-17	0.0
222	-0.480157289710694	0.0	1.03467316323644E-16	0.0
223	-0.474725977093301	0.0	1.03467316323644E-16	0.0
224	-0.473990796326019	0.0	1.10417370480425E-16	0.0
225	-0.468375582407448	0.0	1.10417370480425E-16	0.0
226	-0.460883603836837	0.0	1.14200103995478E-16	0.0
227	-0.458323214070466	0.0	1.14200103995478E-16	0.0
228	-0.453635415647894	0.0	1.35293366133341E-16	0.0
229	-0.443788776670539	0.0	1.35293366133341E-16	0.0
230	-0.4429143143387	0.0	1.52612338891969E-16	0.0
231	-0.438606507324959	0.0	1.56568124672338E-16	0.0
232	-0.436641751253971	0.0	1.56568124672338E-16	0.0
233	-0.431746612635182	0.0	1.65841509239334E-16	0.0
234	-0.42751384534503	0.0	1.65841509239334E-16	0.0
235	-0.424486566773423	0.0	1.67784951323028E-16	0.0
236	-0.420155669992151	0.0	1.67784951323028E-16	0.0
237	-0.418157232946682	0.0	1.69660173157208E-16	0.0
238	-0.407069496365275	0.0	2.06861643481778E-16	0.0
239	-0.398643652865921	0.0	2.06861643481778E-16	0.0
240	-0.390917381251768	0.0	2.15713988652035E-16	0.0
241	-0.383753497159869	0.0	2.19731621552938E-16	0.0
242	-0.37493089054989	0.0	2.19731621552938E-16	0.0
243	-0.372567379669149	0.0	2.26817181446373E-16	0.0
244	-0.367434740804183	0.0	2.26864407995953E-16	0.0
245	-0.365623867859767	0.0	2.26864407995953E-16	0.0
246	-0.353860299864629	0.0	2.50511804903431E-16	0.0
247	-0.348783772887929	0.0	2.64871997329325E-16	0.0
248	-0.342673879225981	0.0	2.64871997329325E-16	0.0
249	-0.335655643701078	0.0	2.87440936318188E-16	0.0
250	-0.333172887367963	0.0	2.87440936318188E-16	0.0
251	-0.332724793242028	0.0	2.94481955674931E-16	0.0
252	-0.331374965366647	0.0	3.31594850742365E-16	0.0
253	-0.324794609514425	0.0	3.31594850742365E-16	0.0
254	-0.307067841435671	0.0	3.69303215289479E-16	0.0
255	-0.306622584317677	0.0	3.76188867771645E-16	0.0
256	-0.294126783903638	0.0	3.76188867771645E-16	0.0
257	-0.288889563296136	0.0	3.90835926594679E-16	0.0
258	-0.286338241633192	0.0	3.90835926594679E-16	0.0
259	-0.269577992023047	0.0	4.53485426210101E-16	0.0
260	-0.267509138137962	0.0	4.53485426210101E-16	0.0
261	-0.264187130648149	0.0	4.76342704046328E-16	0.0
262	-0.262487459925402	0.0	5.04535460052156E-16	0.0
263	-0.261524128745233	0.0	5.09821755965117E-16	0.0
264	-0.249674969598276	0.0	5.09821755965117E-16	0.0
265	-0.239294203942482	0.0	5.32446593948132E-16	0.0
266	-0.229882781721681	0.0	5.32446593948132E-16	0.0
267	-0.229400090700646	0.0	6.1350004619598E-16	0.0
268	-0.229090345981831	0.0	6.1350004619598E-16	0.0
269	-0.225750035619535	0.0	6.42146909838305E-16	0.0
270	-0.22399285689361	0.0	7.68422518330263E-16	0.0
271	-0.221913756155362	0.0	9.23898761435792E-16	0.0
272	-0.219953387089961	0.0	1.10493114227948E-15	0.0
273	-0.218599441018434	0.0	1.10493114227948E-15	0.0
274	-0.21393896423688	0.0	1.11615644189036E-15	0.0
275	-0.207104344054449	0.0	1.53143656953143E-15	0.0
276	-0.206376324763773	0.0	1.53143656953143E-15	0.0
277	-0.202877717643869	0.0	1.62761460811843E-15	0.0
278	-0.192438085317982	0.0	1.62761460811843E-15	0.0
279	-0.19148105164185	0.0	1.73759720979685E-15	0.0
280	-0.190470748868921	0.0	1.73759720979685E-15	0.0
281	-0.187346345172511	0.0	3.36955899443425E-15	0.0
282	-0.183913544614662	0.0	3.36955899443425E-15	0.0
283	-0.162916499044921	0.0	6.08963211863797E-15	0.0
284	-0.150846616730227	0.0	6.08963211863797E-15	0.0
285	-0.149770133542581	0.0	7.39203682850912E-15	0.0
286	-0.145430301770311	0.0	7.39203682850912E-15	0.0
287	-0.142305937267978	0.0	1.1591217777741E-14	0.0
288	-0.137701778788367	0.0	1.1591217777741E-14	0.0
289	-0.134491922726584	0.0	1.1845268684695E-14	0.0
290	-0.133921355209674	0.0	1.53069524476642E-14	0.0
291	-0.128178468502534	0.0	1.55960819156962E-14	0.0
292	-0.12649333649387	0.0	1.55960819156962E-14	0.0
293	-0.108041387307796	0.0	2.13994438140503E-14	0.0
294	-0.104361655290423	0.0	2.13994438140503E-14	0.0
295	-0.100300330093448	0.0	2.20784851162479E-14	0.0
296	-0.0966758540765266	0.0	2.20784851162479E-14	0.0
297	-0.0900622247357263	0.0	2.34277904810687E-14	0.0
298	-0.0876761573171953	0.0	2.34277904810687E-14	0.0
299	-0.0855438006666491	0.0	2.43107277015929E-14	0.0
300	-0.0830221220623137	0.0	2.43107277015929E-14	0.0
301	-0.0723975617267256	0.0	2.50265779549706E-14	0.0
302	-0.0704267513791522	0.0	4.02058142616353E-14	0.0
303	-0.0694800236130051	0.0	4.02058142616353E-14	0.0
304	-0.0619011621326409	0.0	4.57881406642413E-14	0.0
305	-0.0541248651486071	0.0	4.57881406642413E-14	0.0
306	-0.0537302257795893	0.0	5.83329036122693E-14	0.0
307	-0.0500329723330468	0.0	5.83329036122693E-14	0.0
308	-0.0491078755057994	0.0	7.45131255523719E-14	0.0
309	-0.0448651212592979	0.0	7.45131255523719E-14	0.0
310	-0.0419306249728263	0.0	7.73049056083912E-14	0.0
311	-0.0393660299048246	0.0	7.91105168481724E-14	0.0
312	-0.023985009712828	0.0	7.91105168481724E-14	0.0
313	-0.0214407241382705	0.0	8.24186399965579E-14	0.0
314	-0.0188520054203848	0.0	8.24186399965579E-14	0.0
315	-0.0182672829497037	0.0	8.89005038697283E-14	0.0
316	-0.0175038444944296	0.0	8.89005038697283E-14	0.0
317	-0.0163040078342698	0.0	9.60025593627707E-14	0.0
318	-0.0156518269438161	0.0	9.60025593627707E-14	0.0
319	-0.0126960859788709	0.0	1.00732752761218E-13	0.0
320	-0.0104538343761812	0.0	1.00732752761218E-13	0.0
321	-0.00881253221282432	0.0	1.08845648929234E-13	0.0
322	-0.00798287498511754	0.0	1.08845648929234E-13	0.0
323	-0.00618356262561698	0.0	1.26400577668309E-13	0.0
324	-0.00608505528772337	0.0	1.26400577668309E-13	0.0
325	-0.00562473729215713	0.0	1.31388184416354E-13	0.0
326	-0.00492081757380179	0.0	1.33241376388976E-13	0.0
327	-0.00435543663085857	0.0	1.33241376388976E-13	0.0
328	-0.00387110905092946	0.0	1.38927946043179E-13	0.0
329	-0.00302995217068676	0.0	1.38927946043179E-13	0.0
330	-0.00299794175570511	0.0	1.40613129443394E-13	0.0
331	-0.00281804303124235	0.0	1.40613129443394E-13	0.0
332	-0.00260115136008302	0.0	1.63215836792173E-13	0.0
333	-0.00237643654589735	0.0	1.63215836792173E-13	0.0
334	-0.00216296912520525	0.0	1.95437646915156E-13	0.0
335	-0.00186384649210824	0.0	1.95437646915156E-13	0.0
336	-0.00164518429048399	0.0	1.99553190395154E-13	0.0
337	-0.00128734051611081	0.0	1.99553190395154E-13	0.0
338	-0.00115370536881762	0.0	2.10197998538644E-13	0.0
339	-0.0010703783106966	0.0	2.10197998538644E-13	0.0
340	-0.000925841145598557	0.0	2.66926743649567E-13	0.0
341	-0.000743125908213846	0.0	2.66926743649567E-13	0.0
342	-0.000727899451489725	0.0	2.67907872495296E-13	0.0
343	-0.000576849165176668	0.0	2.67907872495296E-13	0.0
344	-0.000514534323956608	0.0	2.91604004488953E-13	0.0
345	-0.000505468445240647	0.0	2.91604004488953E-13	0.0
346	-0.000461937885901553	0.0	3.12291517190141E-13	0.0
347	-0.000375519066445675	0.0	3.12291517190141E-13	0.0
348	-0.000305873400539241	0.0	4.22033469978305E-13	0.0
349	-0.000276617892699899	0.0	4.39099272056245E-13	0.0
350	-0.000257714173639682	0.0	4.39099272056245E-13	0.0
351	-0.000203656448682173	0.0	5.7508974869664E-13	0.0
352	-0.00016740172985773	0.0	7.41028133702769E-13	0.0
353	-0.000150137659998869	0.0	9.94259930056128E-13	0.0
354	-0.000117045652563025	0.0	1.00671827147213E-12	0.0
355	-0.000107143629497557	0.0	1.00671827147213E-12	0.0
356	-0.000103756547489295	0.0	1.07359099475155E-12	0.0
357	-8.79401731823754E-05	0.0	1.20441489949463E-12	0.0
358	-6.25076475100832E-05	0.0	1.20441489949463E-12	0.0
359	-5.70846382918246E-05	0.0	2.17974861412209E-12	0.0
360	-4.13348869959286E-05	0.0	5.54528004055283E-12	0.0
361	-1.89896649529613E-05	0.0	5.62414815732095E-12	0.0
362	-1.27897817801928E-05	0.0	5.62414815732095E-12	0.0
363	-6.03203619111081E-06	0.0	2.51134809053318E-11	0.0
364	-6.88512034196451E-07	0.0	2.51134809053318E-11	0.0
365	-2.18194488291702E-16	0.0	2.67298224597584E-11	0.0
366	-2.18194488291702E-16	0.0	7.2536678591365E-11	0.0
367	-1.91958024818508E-16	0.0	7.2536678591365E-11	0.0
368	-1.91958024818508E-16	0.0	1.08959735415825E-10	0.0
369	-1.52818487576388E-16	0.0	1.32714510534214E-10	0.0
370	-1.52818487576388E-16	0.0	1.32714510534214E-10	0.0
371	-4.3936809892814E-17	0.0	1.51860272308414E-10	0.0
372	-4.3936809892814E-17	0.0	1.51860272308414E-10	0.0
373	-2.96839124969089E-17	0.0	1.64628195668912E-10	0.0
374	-2.96839124969089E-17	0.0	1.64628195668912E-10	0.0
375	2.47337126573098E-17	0.0	2.30932709715965E-10	0.0
376	4.87769250428979E-17	0.0	3.84100627420515E-10	0.0
377	4.87769250428979E-17	0.0	4.47841282726894E-10	0.0
378	8.33334539050844E-17	0.0	4.47841282726894E-10	0.0
379	1.00186629314472E-16	0.0	1.3834147139623E-09	0.0
380	1.00186629314472E-16	0.0	1.52579535933499E-09	0.0
381	1.39383227077767E-16	0.0	1.52579535933499E-09	0.0
382	1.39383227077767E-16	0.0	2.29193224523793E-09	0.0
383	1.52228677504302E-16	0.0	1.15176163856015E-08	0.0
384	1.52228677504302E-16	0.0	1.15176163856015E-08	0.0
385	1.88669200063007E-16	0.0	1.16409915720809E-08	0.0
386	1.88669200063007E-16	0.0	4.27093021621806E-08	0.0
387	2.29434876295184E-16	0.0	1.73737206624918E-07	0.0
388	2.29434876295184E-16	0.0	1.73737206624918E-07	0.0
389	2.88429826283576E-16	0.0	6.88853218706232E-07	0.0
390	2.88429826283576E-16	0.0	5.85601448665354E-06	0.0
391	4.20616762919492E-16	0.0	1.74903830833677E-05	0.0
392	5.09045997685776E-07	0.0	4.32390505782366E-05	0.0
393	9.99050201381834E-07	0.0	6.9132146495277E-05	0.0
394	4.93721210445209E-06	0.0	9.08637633014991E-05	0.0
395	9.92570331033344E-06	0.0	9.78363054153557E-05	0.0
396	1.53582094117111E-05	0.0	0.000102379065669835	0.0
397	2.52977820434374E-05	0.0	0.000148628523569849	0.0
398	3.13286622102002E-05	0.0	0.000232308551435774	0.0
399	4.33739906723588E-05	0.0	0.000232308551435774	0.0
400	4.47825446480262E-05	0.0	0.000303386997533411	0.0
401	5.59974172260161E-05	0.0	0.000367371661798364	0.0
402	5.92676964955148E-05	0.0	0.000539808005391415	0.0
403	9.62450928122994E-05	0.0	0.00121038153720208	0.0
404	9.87658884590625E-05	0.0	0.00147358876381567	0.0
405	0.000111500099412088	0.0	0.00147358876381567	0.0
406	0.000200123795197104	0.0	0.00162259672671724	0.0
407	0.000208077071185289	0.0	0.00344854980552518	0.0
408	0.000247466953935966	0.0	0.00344854980552518	0.0
409	0.000273950718642157	0.0	0.00426995388397675	0.0
410	0.000290676026622837	0.0	0.00478423592591266	0.0
411	0.000369882146293983	0.0	0.00478423592591266	0.0
412	0.00045731965050214	0.0	0.00505426164977584	0.0
413	0.000479109937384935	0.0	0.00505426164977584	0.0
414	0.000522851066462465	0.0	0.00539441791473325	0.0
415	0.000557443912327442	0.0	0.00539441791473325	0.0
416	0.000577416230578051	0.0	0.00539480758888159	0.0
417	0.00079254587140468	0.0	0.00539480758888159	0.0
418	0.000949448237362967	0.0	0.00638043838885333	0.0
419	0.00105955138574414	0.0	0.00638043838885333	0.0
420	0.00108621483035023	0.0	0.00930156790051624	0.0
421	0.00153833160511089	0.0	0.00930156790051624	0.0
422	0.00172503044807354	0.0	0.0149550809410276	0.0
423	0.00200569100884411	0.0	0.0149550809410276	0.0
424	0.00257492571592578	0.0	0.0177639379192215	0.0
425	0.00282346526079619	0.0	0.0177639379192215	0.0
426	0.0033166034158978	0.0	0.0187364357271262	0.0
427	0.00367270962433312	0.0	0.0187364357271262	0.0
428	0.00456676674834286	0.0	0.0207274247799793	0.0
429	0.00495682055146385	0.0	0.0207274247799793	0.0
430	0.00652200527280728	0.0	0.0207911053862877	0.0
431	0.00702865717586826	0.0	0.0207911053862877	0.0
432	0.01050221094227	0.0	0.0224841158766191	0.0
433	0.0127420587835116	0.0	0.0224841158766191	0.0
434	0.0133674109021582	0.0	0.0230329002082368	0.0
435	0.0146876693027088	0.0	0.023274430418851	0.0
436	0.0151033850931692	0.0	0.0272227067238206	0.0
437	0.0173416579285429	0.0	0.0272227067238206	0.0
438	0.0217056176622319	0.0	0.0272627507385426	0.0
439	0.0262746500425968	0.0	0.0272627507385426	0.0
440	0.0275692536396557	0.0	0.0281982681196337	0.0
441	0.0328334729176183	0.0	0.0281982681196337	0.0
442	0.0375128756572104	0.0	0.0284240731763275	0.0
443	0.0409258070005182	0.0	0.0284240731763275	0.0
444	0.0460554163937054	0.0	0.0334455408669388	0.0
445	0.0496200567753725	0.0	0.0340110754572086	0.0
446	0.0528907408069925	0.0	0.034264548248481	0.0
447	0.0616262515762114	0.0	0.034264548248481	0.0
448	0.0642012548310741	0.0	0.0441296069377042	0.0
449	0.0655502658760058	0.0	0.0441296069377042	0.0
450	0.0657597729655719	0.0	0.044503935644447	0.0
451	0.072801144291649	0.0	0.044503935644447	0.0
452	0.0797817222392923	0.0	0.0470547302911609	0.0
453	0.0863001451182057	0.0	0.0470547302911609	0.0
454	0.0931748644957181	0.0	0.0476861551774532	0.0
455	0.0955670093279169	0.0	0.0476861551774532	0.0
456	0.097249775599885	0.0	0.0480862546352347	0.0
457	0.101656698914473	0.0	0.0480862546352347	0.0
458	0.10512456921055	0.0	0.0513555903199907	0.0
459	0.12506737689714	0.0	0.0513555903199907	0.0
460	0.127724982234854	0.0	0.0515502954117827	0.0
461	0.13513095916146	0.0	0.0563236027026548	0.0
462	0.137702795506775	0.0	0.0563236027026548	0.0
463	0.147804345158079	0.0	0.0587841658176105	0.0
464	0.148534069558856	0.0	0.0587841658176105	0.0
465	0.154160973732007	0.0	0.059047406644823	0.0
466	0.156919424620704	0.0	0.059047406644823	0.0
467	0.160567891012711	0.0	0.060584323319336	0.0
468	0.167560455664768	0.0	0.061115036853	0.0
469	0.167762134814739	0.0	0.061115036853	0.0
470	0.171518794083661	0.0	0.0636472163502555	0.0
471	0.176022582561398	0.0	0.0636472163502555	0.0
472	0.180864732202129	0.0	0.0640685452227894	0.0
473	0.182174156789742	0.0	0.0640685452227894	0.0
474	0.185796727541846	0.0	0.0646556430907268	0.0
475	0.188115618637858	0.0	0.0659483604724807	0.0
476	0.18947779241414	0.0	0.0659483604724807	0.0
477	0.193922051825853	0.0	0.0660742415971807	0.0
478	0.198235684228193	0.0	0.0660742415971807	0.0
479	0.20399994685648	0.0	0.0709617544149183	0.0
480	0.213127396205852	0.0	0.0709617544149183	0.0
481	0.220109650932434	0.0	0.071534457478744	0.0
482	0.227265640048581	0.0	0.071534457478744	0.0
483	0.23144608929755	0.0	0.072829495331627	0.0
484	0.238636246046932	0.0	0.072829495331627	0.0
485	0.249863201231691	0.0	0.0771044153361968	0.0
486	0.258047517254351	0.0	0.0802396278626835	0.0
487	0.26070639551358	0.0	0.0813566896541236	0.0
488	0.263436038691095	0.0	0.0857866981231043	0.0
489	0.263678942921148	0.0	0.0857866981231043	0.0
490	0.268424266597504	0.0	0.0868000955547919	0.0
491	0.269804494793921	0.0	0.0868000955547919	0.0
492	0.272524538311129	0.0	0.0873718450037793	0.0
493	0.276513310221792	0.0	0.0873718450037793	0.0
494	0.286603200837875	0.0	0.0905434977293335	0.0
495	0.291111224603232	0.0	0.0944740679585453	0.0
496	0.300923316390403	0.0	0.0944740679585453	0.0
497	0.303253351041245	0.0	0.097274612743387	0.0
498	0.309660225020713	0.0	0.097274612743387	0.0
499	0.312891152252093	0.0	0.0986888470310199	0.0
500	0.323194892166506	0.0	0.0986888470310199	0.0
501	0.32561450828325	0.0	0.101160821327715	0.0
502	0.332604574156543	0.0	0.101364272288751	0.0
503	0.333001826364137	0.0	0.101364272288751	1.5032323339237E-17
504	0.337398587735969	0.0	0.103750950046879	4.27970299633158E-17
505	0.340891927006965	0.0	0.111821693019182	4.27970299633158E-17
506	0.343844095105959	0.0	0.114059270882832	9.78019346884086E-17
507	0.357983248783029	0.0	0.114806523335099	1.69700885463259E-16
508	0.360623000055275	0.0	0.114806523335099	3.25975712962922E-16
509	0.366072939663205	0.0	0.128622047090366	3.25975712962922E-16
510	0.375134440754774	0.0	0.130013274908295	3.72091436132311E-16
511	0.381145678484921	0.0	0.130013274908295	3.72091436132311E-16
512	0.382674580882058	0.0	0.133446378539112	4.96090214350556E-16
513	0.388012678034317	0.0	0.138615921616091	4.96090214350556E-16
514	0.389227868792242	0.0	0.139123339391614	8.63693924154661E-16
515	0.394510078781265	0.0	0.141076435557184	1.57931743753199E-15
516	0.399020345437246	0.0	0.144637196099234	1.57931743753199E-15
517	0.402430332940207	0.0	0.149671257600415	1.65815498905933E-15
518	0.410361098156864	0.0	0.152268547016608	3.70597481731121E-15
519	0.412119913745695	0.0	0.154121151485304	3.70597481731121E-15
520	0.418479009837436	0.0	0.160700178132142	4.77012778701877E-15
521	0.420265506087623	0.0	0.170407047502421	4.77012778701877E-15
522	0.426528120477389	0.0	0.176593080133068	5.23886584750824E-15
523	0.427545213371286	0.0	0.181839499220318	5.23886584750824E-15
524	0.428945945108338	0.0	0.192111740385776	2.08674459341074E-14
525	0.433368823124514	0.0	0.194138237510943	2.08674459341074E-14
526	0.442974236182302	0.0	0.195358828677781	2.21111701778012E-14
527	0.443872362121492	0.0	0.196928820574148	2.21111701778012E-14
528	0.460722836164648	0.0	0.199874074344619	3.04961055245906E-14
529	0.461212122208306	0.0	0.199874074344619	3.04961055245906E-14
530	0.466122939035411	0.0	0.211347625240264	4.00202480084292E-14
531	0.472694708061514	0.0	0.212255381170784	5.20192456556291E-14
532	0.476528464714669	0.0	0.224083032443175	6.16328084454642E-14
533	0.480054841835679	0.0	0.224283353437547	6.16328084454642E-14
534	0.480264430702201	0.0	0.228584479538633	7.87745343378576E-14
535	0.481938993689033	0.0	0.2294573816814	7.87745343378576E-14
536	0.483511504795614	0.0	0.230173185555344	9.03221345519054E-14
537	0.483741501282784	0.0	0.232103028604185	9.03221345519054E-14
538	0.486382492335107	0.0	0.234241851775323	9.7246492075344E-14
539	0.495784516432725	0.0	0.236022170706609	9.7246492075344E-14
540	0.497553727707429	0.0	0.241854128378263	1.07677234995025E-13
541	0.499115282230827	0.0	0.248665348221356	1.07677234995025E-13
542	0.500937702085624	0.0	0.249226909180888	1.32453678431246E-13
543	0.504092734037528	0.0	0.250529579961453	1.75780271540595E-13
544	0.504477111182069	0.0	0.250559393698299	1.75780271540595E-13
545	0.506362465795326	0.0	0.253385922804185	2.11849094023145E-13
546	0.50962337622438	0.0	0.253385922804185	2.11849094023145E-13
547	0.511905050524203	0.0	0.260174232195168	2.85184926361856E-13
548	0.516035067171007	0.0	0.265740736510791	2.85184926361856E-13
549	0.516971847121174	0.0	0.267194688018352	5.47099581397926E-13
550	0.521253680893143	0.0	0.270691918997995	7.84346702287543E-13
551	0.524202764595019	0.0	0.277955953328627	7.84346702287543E-13
552	0.527251203299524	0.0	0.27885442431457	1.36852738503005E-12
553	0.53073403306546	0.0	0.27885442431457	1.36852738503005E-12
554	0.536885765598369	0.0	0.281112718925102	1.50387814681167E-12
555	0.537622596783238	0.0	0.286492037284818	1.0601352833545E-11
556	0.538928187194069	0.000157024698313875	0.29038211472298	1.0601352833545E-11
557	0.539053862391206	0.000806375503758807	0.290691671324633	1.51217441973309E-11
558	0.540639495457836	0.0012155032282219	0.290691671324633	1.51217441973309E-11
559	0.543028936959894	0.00163914388405899	0.293225875820011	1.98727149366691E-10
560	0.545569823941143	0.00207514560465803	0.293505315792887	4.00742556902189E-10
561	0.546604336559658	0.00274128944400076	0.294401123827229	4.00742556902189E-10
562	0.547085653604528	0.00327334789320436	0.294401123827229	4.27498601927901E-10
563	0.548921439999061	0.00357990370883265	0.295380600342497	6.1506390132518E-10
564	0.554586951866748	0.0039575458630749	0.305409242688687	6.1506390132518E-10
565	0.555941751508365	0.00458432008565453	0.305925905578872	1.42018985986554E-09
566	0.558444535495137	0.00472952877569043	0.312387114244472	2.81530378033474E-09
567	0.56187335117798	0.00541225115006773	0.312435208040758	2.81530378033474E-09
568	0.563805160792657	0.00594844085166252	0.313904547531979	1.84442809343395E-08
569	0.566789529825101	0.0081782255714879	0.322757116909034	1.84442809343395E-08
570	0.569230796301096	0.00901855922490715	0.322999220967763	8.96706897693006E-08
571	0.570070469772042	0.0106424598246714	0.326278369701412	8.96706897693006E-08
572	0.570803485552175	0.0122629118690499	0.328666266870992	2.73525853846229E-06
573	0.576940848430355	0.0149089821965039	0.335892692541754	9.01203377140924E-06
574	0.583122150340895	0.0209042955664039	0.336383010815095	4.17953781806595E-05
575	0.583918850903047	0.0212510101851516	0.341262924800156	7.39104117299039E-05
576	0.58442341636852	0.0256249987149632	0.344798251667835	0.000168602181536881
577	0.585645396378133	0.03112641199941	0.346705093694941	0.000168602181536881
578	0.586586975385166	0.0319440036151632	0.346705093694941	0.000172968333254821
579	0.592990748042818	0.0325724411209578	0.353387452400914	0.000172968333254821
580	0.596901400167371	0.0345997198209006	0.360691176875875	0.000213921168563275
581	0.600913256401476	0.0383387776198571	0.367886340296477	0.00035931227843828
582	0.603593025321831	0.040552893908928	0.367886340296477	0.000454995470169226
583	0.603962795518623	0.0429769509907776	0.367924824868535	0.000454995470169226
584	0.60491509968989	0.0459954164873884	0.36955643986777	0.000466258038679643
585	0.607325416079561	0.0507736148987622	0.37126715145889	0.000466258038679643
586	0.609943282630695	0.0519189859197268	0.372889668425888	0.000551845006284764
587	0.610976070381339	0.0541838299891	0.377556239746489	0.000551845006284764
588	0.612090719571361	0.0558161964179258	0.377556239746489	0.000612613266646211
589	0.615109479836082	0.0574930066343613	0.380440204519396	0.000728035174924318
590	0.617099460595346	0.0597581095786209	0.380440204519396	0.00148310624276235
591	0.620331324979563	0.0617784460270767	0.386808757658864	0.00148310624276235
592	0.621192227013871	0.0668083806088334	0.389210288530116	0.00163918939917823
593	0.622434446169056	0.0673605515934813	0.389210288530116	0.00232518320786439
594	0.625061791098162	0.0696009165342208	0.390140906704923	0.00317517410668363
595	0.627242829238677	0.0707787425488891	0.392911186479338	0.00317517410668363
596	0.62761779509271	0.0744611833518906	0.394412871774134	0.00349558802568517
597	0.630655241704553	0.0753079620818001	0.394412871774134	0.00405932491000391
598	0.630741392685922	0.077163868444316	0.39717064842926	0.00447652697521164
599	0.631496096722203	0.0789917064303963	0.39717064842926	0.00596132079708972
600	0.632248373320794	0.0814421985301566	0.402393263928909	0.00596132079708972
601	0.633469638366887	0.0829000103265617	0.402393263928909	0.00615805227301202
602	0.635931943212293	0.0843937050923074	0.405515779569221	0.00615805227301202
603	0.6374509100657	0.0867158932004924	0.407943560394922	0.00615950783582704
604	0.639531831820945	0.0890989847787567	0.407943560394922	0.00615950783582704
605	0.639941221034927	0.0918868589574819	0.408663273163052	0.00642544326362007
606	0.642179504807191	0.09604165072322	0.41251827357494	0.00737029878654676
607	0.642644810367624	0.0994464395897893	0.415947566386006	0.00737029878654676
608	0.647458282323642	0.101761019195903	0.421802709921879	0.00782393424600573
609	0.651252668000248	0.104191605887367	0.426582086011803	0.00782393424600573
610	0.651735528463478	0.106796391604677	0.428443709559897	0.0089228372241347
611	0.652951608725865	0.111465369975823	0.43396277823143	0.0104125337718849
612	0.657437628733435	0.112757881917531	0.43396277823143	0.0104125337718849
613	0.659324547770638	0.114535982058272	0.436443584499708	0.0119926833807404
614	0.660934276231107	0.117369172522174	0.438868906572278	0.0119926833807404
615	0.661624388872716	0.118834280550152	0.438963974776561	0.0121201313011247
616	0.663160487428955	0.120708900074076	0.438963974776561	0.0121201313011247
617	0.663529221698656	0.124149534286202	0.441311030984974	0.0146736331897904
618	0.666744997111857	0.127328008996673	0.444779641028975	0.0146736331897904
619	0.668814816657663	0.129467313732497	0.450017072808538	0.0171237480765631
620	0.669587299137745	0.131035240799727	0.452471850744822	0.0171237480765631
621	0.671898991722232	0.133263497714978	0.452471850744822	0.0176418892270057
622	0.674372046427047	0.139594779891585	0.454685810177399	0.0176418892270057
623	0.675504294671485	0.143454485308028	0.454685810177399	0.0184543546653571
624	0.676581136966969	0.146913010956882	0.457037357362006	0.0184543546653571
625	0.677326366282112	0.149063241245381	0.464319969438846	0.0203140588283396
626	0.681836398946416	0.149634494627466	0.464319969438846	0.0203140588283396
627	0.688962053168303	0.15195027326481	0.473122275487286	0.0243618521298231
628	0.690083996238787	0.15372766441448	0.47657428522339	0.0243618521298231
629	0.690725288060168	0.160002343649728	0.477588747221157	0.0243970626666461
630	0.691865029635016	0.161002520296647	0.478110989546055	0.0243970626666461
631	0.693000323914349	0.163734062273531	0.479575905994897	0.0261971972270111
632	0.693431192508417	0.167206137971151	0.479575905994897	0.0261971972270111
633	0.693865956030506	0.167891960066738	0.483241698835235	0.0268815496842083
634	0.696268464345867	0.172220487146373	0.485780358428184	0.0268815496842083
635	0.700395077987422	0.172645036275189	0.485780358428184	0.0287437401241793
636	0.701075047212125	0.177474590040492	0.486722712488685	0.0287437401241793
637	0.701232628359695	0.17780795553941	0.491750645345136	0.0304502286786677
638	0.70171415824755	0.183356984565786	0.49220209965949	0.0304502286786677
639	0.703139189752478	0.185683024116677	0.49445018480367	0.0305423601055124
640	0.704652091461817	0.187170793039632	0.496814744147576	0.0336453801618987
641	0.705647739060816	0.188066235309803	0.496814744147576	0.0336453801618987
642	0.706088316156144	0.188981850693718	0.500606719915568	0.0353624143004456
643	0.708709679177546	0.194147094668981	0.500606719915568	0.0353624143004456
644	0.713003176736689	0.194217185865209	0.510055699610109	0.0394263469534975
645	0.713355821648943	0.196955346078536	0.510055699610109	0.0394263469534975
646	0.714905109650175	0.198618529640706	0.510953558111058	0.0399070720277311
647	0.715473428421114	0.202026561028762	0.51106682781394	0.0399070720277311
648	0.715631837534758	0.205861684718697	0.51106682781394	0.0411012768992501
649	0.720587844386141	0.207761475695849	0.512452601346728	0.0416846159996489
650	0.721262692366093	0.210051015259392	0.520941987177215	0.0416846159996489
651	0.722212895045112	0.214712236588542	0.521645131172767	0.0426744075879258
652	0.724737574323296	0.217265233200783	0.521645131172767	0.0426744075879258
653	0.726941153506602	0.220563904108607	0.523585498399237	0.0461260713019242
654	0.728252796569462	0.22613082945618	0.527393951958567	0.0461260713019242
655	0.730674217281584	0.226800398090044	0.53330107440268	0.0497022389217264
656	0.731495527661565	0.230771601647871	0.534847194701598	0.0497022389217264
657	0.733344568832865	0.23449389363745	0.537656265297573	0.0542131433967937
658	0.734842561079535	0.235066696569083	0.537656265297573	0.0546122513531329
659	0.735831939727364	0.235275068294576	0.540842993671382	0.0546122513531329
660	0.737701161681417	0.241494658046568	0.543396061255776	0.0559929890565495
661	0.73867384647729	0.252593756020145	0.54515777279291	0.0559929890565495
662	0.740482343309281	0.253281207824562	0.546944366801196	0.0582331644507916
663	0.743526867175715	0.258818441221921	0.553076453519105	0.0582331644507916
664	0.744826188718215	0.259821917519989	0.553076453519105	0.0636610273121178
665	0.745515143951701	0.264460773695827	0.554074614607268	0.0636610273121178
666	0.747580466983606	0.265969196612081	0.557926465887509	0.0670166294444932
667	0.749768076757027	0.270223323331882	0.562038733685316	0.0670166294444932
668	0.753210251055857	0.276492649978227	0.565531580070614	0.0695873427732958
669	0.755124263908898	0.279282894637146	0.569067764023936	0.0790866161364758
670	0.756871237784898	0.288345940871637	0.573755916685125	0.0790866161364758
671	0.758279773828558	0.294234546387541	0.573755916685125	0.0822191087443935
672	0.759745565806021	0.29485196458332	0.578007463058772	0.0822191087443935
673	0.765063887233907	0.299605596326983	0.585015645749375	0.0846156489419922
674	0.766460951227852	0.30176453089731	0.587123888306931	0.0912192390518104
675	0.770520207001539	0.305478330692762	0.593650194506106	0.0937471673565211
676	0.771041443003738	0.307687466738008	0.593650194506106	0.0937471673565211
677	0.775810709188168	0.314712429514346	0.600308850650443	0.0963176767194703
678	0.778323030026478	0.319590906360565	0.605145241686527	0.101512174667863
679	0.779968717703437	0.326919023968884	0.607783714005252	0.102359694015404
680	0.781707070840238	0.330369206914589	0.610588048728775	0.111784148412166
681	0.788121281678232	0.334055668911372	0.620394326054275	0.112288326282184
682	0.79111565619481	0.339563280804225	0.625496013926864	0.120213601899512
683	0.79712033904097	0.358407279590101	0.636137757955475	0.131579669558782
684	0.800353481139749	0.373229098825263	0.64007216661943	0.145002355437837
685	0.806604409955279	0.390626490550003	0.650892715334072	0.15360740608798
686	0.813196626834381	0.398208769292847	0.661090308554638	0.162344644554974
687	0.816661733722529	0.402742595295156	0.668842024096288	0.166844582732573
688	0.81889143676335	0.411171544217056	0.672014385056162	0.173697920804771
689	0.821069856415957	0.489611997045279	0.6760727746764	0.241224492206815
690	0.823313259940819	0.513632794102184	0.678390420808158	0.263001300850559
691	0.824946644925572	0.530687458629676	0.682722060926696	0.283704679375066
692	0.826313457588281	0.613069293844743	0.684128318527845	0.377087845071319
693	0.827842045525869	0.660681733509463	0.687185026142443	0.440681561344997
694	0.830619777292569	0.668882036298152	0.692035839430199	0.450860295347591
695	0.832435856435419	0.677888357403303	0.694769934860371	0.46436964285038
696	0.83420079893151	0.679271374594354	0.697539447554405	0.465812679457874
697	0.837307110963726	0.679941014221724	0.70320249200299	0.467230788442351
698	0.838645311941651	0.680069018913403	0.705152908414712	0.468146146549784
699	0.839757121886495	0.68375709638727	0.706855780286038	0.472284107206176
700	0.843234620242285	0.685289231277567	0.712639696455974	0.473150145299969
701	0.844323650787567	0.685755721182483	0.715498642851688	0.474849638272533
702	0.846956053645568	0.689950711954859	0.717835135143493	0.479894228471866
703	0.848616440402741	0.692830611831143	0.720520509025528	0.485209855720889
704	0.850191454532023	0.698089345679746	0.723899739248053	0.491779418996411
705	0.852040157043367	0.699867889769062	0.727275062327659	0.494860470506397
706	0.852869382051613	0.703002961709034	0.728864083750692	0.498212830738889
707	0.855817952108316	0.709148491348011	0.733976367668692	0.507620763664628
708	0.857201835108015	0.710802682098048	0.736438107179129	0.510518009290788
709	0.858285061896173	0.71443690359871	0.738319707899811	0.513751878943393
710	0.860918383461775	0.716745963877129	0.742310508610492	0.517782559912982
711	0.864561245830064	0.721033035510266	0.748859548615689	0.523862903141579
712	0.865879442345286	0.721998918687387	0.751187700801097	0.525704998816242
713	0.866533416850093	0.725086964569251	0.751877901960977	0.528914593648238
714	0.86916720084245	0.727225529761678	0.756637328262954	0.533380278658933
715	0.874710916476086	0.730927428836973	0.766941294511484	0.537340032999107
716	0.875990772094476	0.734849406908435	0.768411533403	0.54354376005196
717	0.87701731801617	0.738629159187617	0.770198104621628	0.550127811919674
718	0.878806841167587	0.73909584961158	0.773182803912566	0.550127811919674
719	0.880287989256645	0.744366282926246	0.775803104578648	0.557173665908276
720	0.88272582418253	0.74780468578835	0.779919920897035	0.561934681761351
721	0.88366270533789	0.75006734674157	0.781833360890642	0.566423211987474
722	0.887237514834315	0.753987283923085	0.788333228315624	0.57199578713667
723	0.888717539237025	0.761016910463591	0.790565497141135	0.581514198710013
724	0.89275656962782	0.763167659078412	0.798585088301252	0.586322493284523
725	0.893564730628864	0.765925322433637	0.798585088301252	0.588478670975299
726	0.896075966238079	0.7704221191796	0.803623835590077	0.59558025545907
727	0.897280094852542	0.773619971579286	0.805921094660691	0.601070869440228
728	0.901542447666944	0.779275385286144	0.813666732925854	0.612258601697477
729	0.903014907020394	0.784428149224652	0.815962130121544	0.618288265706585
730	0.905685780649906	0.787250300596931	0.82093737680553	0.621316582294545
731	0.909328583945606	0.789430727738107	0.827556663959466	0.625948442278701
732	0.910340216574687	0.798217607344966	0.829191122249301	0.639359915035906
733	0.913259838737587	0.800618553674134	0.83447331170666	0.642964811700485
734	0.916022933787075	0.805557202832103	0.839619876475858	0.65117945194617
735	0.917743264794906	0.809513853000878	0.842742923870377	0.660516364952499
736	0.919640343213445	0.812448279236925	0.846156788440893	0.660516364952499
737	0.922190503530976	0.819875898371649	0.850879526814977	0.67538539254135
738	0.92787725635818	0.827208164404077	0.861374011365557	0.685878093184101
739	0.929825424420272	0.828332934702083	0.864910662121892	0.688279947956286
740	0.934004340695533	0.836185465153382	0.872646572121321	0.700489233555788
741	0.935200601065836	0.840387657531701	0.874992759355988	0.709943838277833
742	0.936933230362405	0.845423019801394	0.87813123417485	0.716422245090524
743	0.940149032136363	0.850508243379005	0.884108863526922	0.724471666586474
744	0.946885408871521	0.857679057769156	0.896781294689902	0.73653162071687
745	0.948705548955608	0.867705762890525	0.900230546994056	0.754324966486361
746	0.951047017921891	0.876276107883199	0.904652044231291	0.769225926638166
747	0.954666359929298	0.881105539697062	0.911563242197583	0.777974030008787
748	0.95880314177535	0.885794313922268	0.919403083341457	0.785289676997299
749	0.964044566757124	0.900850390855085	0.929492287043563	0.812389692997517
750	0.964570671992575	0.906202180516342	0.930473983214943	0.821991528778291
751	0.97248955752508	0.923869916069269	0.945793035831994	0.85417396181627
752	0.97505552042843	0.929576860382472	0.950783833759025	0.864668630457864
753	0.97771808873137	0.93617942144931	0.955969970045022	0.876795165344709
754	0.985990108682995	0.960377694819282	0.972193413720185	0.92251886951065
755	0.98711876403654	0.961985401939118	0.974415837739429	0.925565385500943
756	0.995002875324414	0.985057868495037	0.990032608462007	0.970367311992235

==> poi1d.txt <==
n	dg1	dg2	dg3	hc1	hc2	hc3
8	0.172690816874672	0.0332842297431884	0.00487054708159674	0.067264822379247	0.00214352786553199	9.15284969110079E-05
16	0.0495654493988286	0.00464361408358812	0.000338542300003627	0.00745918353360215	0.000110271848115079	2.7144914169498E-06
32	0.0127397303241889	0.000595609049498778	2.16805213485146E-05	0.000905242049775458	6.53420286432202E-06	8.37282185708095E-08
64	0.00320586155309048	7.49250979557894E-05	1.36314064504514E-06	0.000112324512449721	4.02827630345608E-07	2.60798184151782E-09

==> poi2d.txt <==
nref	hc1	dg1	hc2	dg2	hc3	dg3
0	0.0741751763335847	0.174582323283277	0.0162735535174015	0.0363148794978606	0.00221358725100357	0.00636266248957615
1	0.00782398938583608	0.0484787726731099	0.000767277675005681	0.00461967441049038	6.40119270891651E-05	0.000481915573878232
2	0.000903817958145443	0.0136159498211015	4.78551876175489E-05	0.000685382916516554	1.99585985238343E-06	3.95445050593253E-05
3	0.000127210082292598	0.00348241689273698	3.60137813210852E-06	9.10194500475949E-05	6.89226801854517E-08	2.60412415451982E-06
